Build Scripts with Perfect Dependencies

Build scripts for most build systems describe the actions to run, and the dependencies between those actions---but often build scripts get those dependencies wrong. Most build scripts have both too few dependencies (leading to incorrect build outputs) and too many dependencies (leading to excessive rebuilds and reduced parallelism). Any programmer who has wondered why a small change led to excess compilation, or who resorted to a "clean" step, has suffered the ill effects of incorrect dependency specification. We outline a build system where dependencies are not specified, but instead captured by tracing execution. The consequence is that dependencies are always correct by construction and build scripts are easier to write. The simplest implementation of our approach would lose parallelism, but we are able to recover parallelism using speculation.

==> data/fsatrace.dat <==
make1	rattle1	make4	rattle4
1.008865279	1.095144756	0.321971649	1.06795173
0.246506121	0.249589672	0.237303085	0.259296126
0.445411427	0.47153791	0.335701496	0.516637073
0.170351007	0.203916892	0.168988781	0.198590666
0.172195087	0.19261158	0.167791717	0.202562354
0.186030406	0.196154702	0.187862206	0.202803138
0.339145967	0.349859593	0.335265606	0.351512479
0.23761966	0.210242953	0.237775684	0.209100075
0.450338425	0.472415823	0.339572008	0.363745144
0.41780464	0.425647958	0.239665449	0.259077795
0.628668885	0.658987386	0.342890403	0.374536596
0.246945486	0.265068512	0.241290914	0.267548583
0.187924136	0.207252883	0.183366629	0.206098516


==> data/node.dat <==
make4           rattle4_noshared make1           rattle1_noshared
2373.0150269168	9491.0278368362	 9217.4363980906 9235.6560175294
48.5340558512	36.3613647914	 62.3405178606	 55.3726703332
190.9889155738	763.8627191534	 592.592795577	 595.4952713392
53.6595698408	74.1677527304	 67.4439840756	 68.2696957286
53.5560197966	49.3650356052	 67.522574026	 67.2924071844
35.8427708928	13.86001679	 49.7034708308	 17.985659109
35.7574539728	13.380389424	 49.8453166164	 17.7288123078
53.5395416286	49.179877638	 68.1070796564	 66.6874180698
198.870942815	172.5887476722	 661.0365189806	 634.6848179292
63.8724900216	50.9458984536	 159.9577422574	 150.3256938758
53.67507066	48.9136081182	 68.4629477626	 66.7420756028
35.9345091602	13.3074358644	 50.4516236596	 17.8746125144
35.924635626	34.063321012	 50.4129658964	 21.6215895212
53.695131672	48.898993787	 67.7231363106	 64.4221567676
35.7833503944	13.0314746048	 49.5458433612	 15.5256108624
35.8990140878	12.981008199	 49.8758563826	 15.7018066628
35.9521349718	12.2860854144	 49.5758203106	 15.5111884332
180.9203108178	145.4375411048	 570.3598815692	 531.7750179952
35.6032356784	12.6722538024	 49.7304269288	 15.8290398988
35.7449674444	12.9163028048	 49.6766890858	 15.4231226662
35.749348498	12.9453686614	 49.4858644124	 15.5018470212
42.4481053152	29.7428657914	 56.7301074188	 46.5548455278
154.6138513726	132.8636733626	 462.2401627794	 460.5828501222
36.090692865	13.0439646962	 49.682248889	 16.007679992
180.5693610662	144.957799436	 565.9785082488	 532.1453412046
76.1174893478	58.4901005266	 121.588934812	 105.684657321
59.0349555802	52.3733871692	 103.7042117724	 100.8859569956
36.2453675892	12.7708501	 49.3102279086	 16.1622324122
35.8899820218	13.0381132568	 49.0101228214	 15.7189631312
36.0243711688	32.3119998876	 49.5277078838	 21.5839301322
35.7575981904	12.9426887972	 49.0798628888	 15.8180099456
41.688170855	28.5080796978	 54.6821938408	 44.794201808
35.6828403298	12.926026298	 49.3447652146	 15.9042097728
35.6302320126	12.9238109158	 49.2324067202	 15.8185327266
36.3485934554	13.4302413576	 49.5607351666	 15.9131769226
45.9871391796	33.0903276398	 58.726583809	 49.1840910446
36.6243510908	13.3298745478	 49.374961828	 15.376129406
36.2263509874	13.0727209774	 49.3027695246	 15.6800312622


==> data/redis.dat <==
make1	rattle1	make4	rattle4
96.31250999	93.5679378	43.24257242	96.69136042
5.30021783	0.202687253	5.536370146	0.220378374
3.437315985	3.433009753	3.741767189	3.49348926
3.398457652	3.495624397	3.484738757	3.605243451
4.823676478	4.749420094	4.945840364	5.039386229
4.804894762	4.791177738	5.093685791	4.775627757
6.556747555	7.039547139	5.267368756	5.260239997
4.839935249	4.747649846	4.901023156	4.88452486
7.063353035	7.053736954	7.415058883	7.321147806
2.687485756	2.743570716	2.942362597	2.812768085
50.18482005	52.5221507	21.29132858	21.49528076
50.5704895	52.29583716	22.45493949	22.44306622
57.34846002	58.65525338	29.55034973	28.67978413
51.24936915	52.28020054	23.46552005	22.86014729
0.672388357	1.050539248	0.654677444	1.054851015
7.196964608	7.026013224	8.107329808	8.002886549
54.31680965	55.50143606	23.82666446	23.98319928
4.869578577	4.638905739	5.330642365	5.261192151
53.17115497	54.08387752	22.98037316	23.14329081
1.958112039	1.888567496	2.138261212	2.193680009
1.141969146	1.054870966	1.088551697	1.294850612
52.13967687	52.79262405	22.76213814	23.18955068
0.693322674	0.196349277	0.621354457	0.262942394
53.52578751	53.23892938	23.58624982	23.84637562
0.742571174	0.203375978	0.647513696	0.254417038
0.687677462	0.186795613	0.641116819	0.282565226


==> data/tmux.dat <==
make1	        rattle1_noshared  make4         rattle4_noshared
32.4215537568	34.9930275776	  8.7651349248	34.5397996028
0.7140464266	0.9893524792	  0.6823949326	0.9118160758
30.8123689198	32.7513515004	  8.191032007	8.946630668
1.7480038568	2.0452762356	  1.3973166374	1.6338017106
30.6482191314	32.5363251262	  8.246147723	8.9611075302
30.8887508266	32.0437297174	  8.239821412	8.9405084198
0.1004438676	0.2909593616	  9.93E-02	0.328023714
32.5435233856	34.521186735	  8.3263828282	9.2411350148
0.0997218056	0.2977715478	  9.97E-02	0.3268938308
31.0341523342	32.838810009	  8.1775739474	9.043370952
30.853807793	32.5827045994	  8.2640111126	8.9588744798
31.8023525928	34.4340042848	  9.268562348	34.4540075904
30.7869935748	32.5249537792	  8.2583789324	8.9794142796
30.9079067408	32.6530091228	  8.1574058438	9.0517848576
9.85E-02	0.2986277666	  9.85E-02	0.317703012
9.74E-02	0.295636254	  9.56E-02	0.3241082376
2.1543966992	2.4389701678	  1.4093118292	1.6612145104
0.664088013	0.9513033016	  0.63983954	0.812111768
0.4295403608	0.7083583572	  0.4143153466	0.5565038888
30.8284664928	32.425826866	  8.2698375476	8.9894851922
0.0997223924	0.300529013	  9.99E-02	0.3024564754
0.0980849258	0.2874112564	  9.60E-02	0.3249703846
10.022044381	29.6096383944	  9.0954953222	29.7079797558
9.9605681412	34.306103793	  9.074687363	34.5109955824
9.81E-02	0.3033515362	  9.77E-02	0.342069542
0.546429839	0.822036903	  0.5299220604	0.7759510372
9.77E-02	0.2930287592	  9.76E-02	0.3408303722
0.0974004248	0.287290112	  9.70E-02	0.332562906
1.2285746578	1.5066496754	  1.006152669	1.2437324934
1.6997251116	1.9740687026	  1.6395890334	1.9416518318
9.90E-02	0.2896193778	  9.75E-02	0.3223710338
9.82E-02	0.2970526152	  9.62E-02	0.3242547044
2.733902715	3.0053059764	  1.606846339	1.8286643866
0.5402870708	0.8045231398	  0.5221792656	0.7055956912
9.86E-02	0.2933216702	  9.80E-02	0.3225603316
9.80E-02	0.2948476938	  9.69E-02	0.3166448414
9.93E-02	0.2910056596	  9.69E-02	0.333626007
1.2023694522	1.4856139914	  1.013886418	1.2231013722
1.683489507	1.9762620786	  1.6504117394	1.8624949532


==> data/vim.dat <==
make1           rattle1_noshared make4		rattle4_noshared
139.200418885	164.6067542804	 39.3575522202	162.787731572
1.4907088948	3.7852952762	 1.1097761316	4.041921927
130.0360990208	135.2700921114	 34.0957052576	35.9751435
14.5597656622	16.111945971	 5.3318031252	6.350280974
2.119533393	3.2138637674	 2.0611214864	2.101963053
1.1360476586	2.224868446	 1.1105748022	1.849426818
1.1409908308	2.192093174	 1.1160199568	1.930757659
1.8096179798	2.8864512288	 1.7487622106	1.932423055
1.151166683	2.2186203752	 1.1209302592	1.934026915
2.5844416798	3.6855737536	 2.5303966696	2.756213899
2.0170062112	3.12544737	 1.9951373272	2.268294915
2.0290806656	3.1332647554	 1.9987494708	2.251517104
2.0376686182	3.132325528	 2.0001310074	2.311361169
2.0560863858	3.1659366912	 1.9881757976	2.184576867
2.5777755758	3.6842038586	 2.5533326202	2.770827113
2.7025454856	3.7916456228	 2.6428061586	2.850011118
1.6835264274	2.7671336126	 1.651172544	1.96556426
130.144999058	134.7532680852	 34.0730651056	36.10831397
1.154320002	2.2352525372	 1.1066582288	1.895707509
2.1361278126	3.2204084392	 2.0708595888	2.139806865
131.0553532938	3.012082151	 34.8818200464	2.640536684
2.6740092944	3.7710864704	 2.6160413124	2.781755068
1.1476794674	2.195918045	 1.1119452732	1.973116024
129.8500113774	134.588987991	 33.9888114626	36.015250698
1.1455084868	2.2486499876	 1.115960131	1.969244852
129.9092714008	134.7189591456	 34.0350950176	36.091198716
3.2829347204	4.4080392434	 3.249491815	3.344010826
1.1292960022	2.1863708942	 1.1132978572	1.893663515
1.1349048886	2.1904145984	 1.123118522	1.985185425
6.3136550404	134.946138718	 3.2809820604	36.285619858
1.1369458458	2.2396913022	 1.1205827318	1.89273695
2.6149841338	3.748424713	 2.60670578	2.627358638
2.6242865032	3.7516301554	 2.581495446	2.879316274
3.677467095	4.7550353812	 3.5960268172	3.691282538
1.142138752	2.2153096882	 1.104457533	1.985862831

